Quasar clustering in a galaxy and quasar formation model based on ultra high-resolution N-body simulations

We investigate clustering properties of quasars using a new version of our semi-analytic model of galaxy and quasar formation with state-of-the-art cosmological N-body simulations. In this study, we assume that a major merger of galaxies triggers cold gas accretion on to a supermassive black hole and quasar activity. Our model can reproduce the downsizing trend of the evolution of quasars. We find that the median mass of quasar host dark matter haloes increases with cosmic time by an order of magnitude from z=4 (a few 1e+11 Msun) to z=1 (a few 1e+12 Msun), and depends only weakly on the quasar luminosity. Deriving the quasar bias through the quasar--galaxy cross-correlation function in the model, we find that the quasar bias does not depend on the quasar luminosity, similar to observed trends. This result reflects the fact that quasars with a fixed luminosity have various Eddington ratios and thus have various host halo masses that primarily determine the quasar bias. We also show that the quasar bias increases with redshift, which is in qualitative agreement with observations. Our bias value is lower than the observed values at high redshifts, implying that we need some mechanisms that make quasars inactive in low-mass haloes and/or that make them more active in high-mass haloes.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
% The files are as follows:
% readme.txt        this file
% mnras.cls          MNRAS LaTeX 2e class file
% mnras.bst            BibTeX style file
% ref.bib               
% paper.bbl         my bibliography file generated Bibtex
% paper.tex         main source file
% picture/          .eps and .png files

%
% Please typeset 'paper.tex' twice.
% 
